Galactic Plane H$\alpha$ Surveys: IPHAS & VPHAS+

The optical Galactic Plane H$\alpha$ surveys IPHAS and VPHAS+ are dramatically improving our understanding of Galactic stellar populations and stellar evolution by providing large samples of stars in short lived, but important, evolutionary phases, and high quality homogeneous photometry and images over the entire Galactic Plane. Here I summarise some of the contributions these surveys have already made to our understanding of a number of key areas of stellar and Galactic astronomy.

==> report_wright.txt <==

I checked the contribution I was assigned. I think that the contribution does not
need modifications. 
I marked just a couple of very minor comments in the PDF (attached).

=====

Editorial Note

Please note that in the reference list papers should be listed in alphabetic order in the format:

\bibitem{Ibata13} Ibata, R.~A., Lewis,G.~F., Conn, A.~R., et al.\ 2013, Nature, 493, 62

In the text references are quoted with \cite{}.
E. g. \cite{Ibata13}

In the reference list please include all the authors if paper have a number of authors > = 6 and the first three followed by et al. if they are more than 6. 
